TOI-332 b: a super dense Neptune found deep within the Neptunian desert

To date, thousands of planets have been discovered, but there are regions of the orbital parameter space that are still bare. An example is the short period and intermediate mass/radius space known as the Neptunian desert, where planets should be easy to find but discoveries remain few. This suggests unusual formation and evolution processes are responsible for the planets residing here. We present the discovery of TOI-332 b, a planet with an ultra-short period of $0.78$ d that sits firmly within the desert. It orbits a K0 dwarf with an effective temperature of $5251 \pm 71$ K. TOI-332 b has a radius of $3.20^{+0.16}_{-0.12}$ R$_{\oplus}$, smaller than that of Neptune, but an unusually large mass of $57.2 \pm 1.6$ M$_{\oplus}$. It has one of the highest densities of any Neptune-sized planet discovered thus far at $9.6^{+1.1}_{-1.3}$ gcm$^{-3}$. A 4-layer internal structure model indicates it likely has a negligible hydrogen-helium envelope, something only found for a small handful of planets this massive, and so TOI-332 b presents an interesting challenge to planetary formation theories. We find that photoevaporation cannot account for the mass loss required to strip this planet of the Jupiter-like envelope it would have been expected to accrete. We need to look towards other scenarios, such as high-eccentricity migration, giant impacts, or gap opening in the protoplanetary disc, to try and explain this unusual discovery.

==> misc/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
